Decomposing and Recomposing Event Structure

We present an event structure classification empirically derived from inferential properties annotated on sentence- and document-level Universal Decompositional Semantics (UDS) graphs. We induce this classification jointly with semantic role, entity, and event-event relation classifications using a document-level generative model structured by these graphs. To support this induction, we augment existing annotations found in the UDS1.0 dataset, which covers the entirety of the English Web Treebank, with an array of inferential properties capturing fine-grained aspects of the temporal and aspectual structure of events. The resulting dataset (available at decomp.io) is the largest annotation of event structure and (partial) event coreference to date.

==> edit_log.txt <==
This is mostly just for me to keep track of the edits I make so that I don't have to do version comparisons every time I want to recall what changed.

6/17
- Updated Figure 2 description to (hopefully) address Reviewer A's comments about having a hard time interpreting it.
- Corrected typo on line 913 highlighted by Reviewer A (they gave it as line 911). The ``typo'' on line 072 is arguably not a typo, but I changed it anyway.
- Added data for AMT worker compensation to section 4.
- Added a bit more background on UDS and UDS-as-an-event-structure-representation to section 2.
- Added the four figures I've created so far (some will need some additional edits, but just trying to get a sense for space);
  only plotted two of them (the graphs). Still trying to figure out how best to plot the heatmaps.

6/18
- Added mereology and distributivity pilot instructions to response letter.

6/21
- Added natural parts and telicity pilot instructions to response letter, although pandoc didn't convert the flow
  diagram appropriately

6/22
- Added heatmap for role types. I'm refraining from adding the one for relation types until further discussion about whether we really want to include this.
- Added a sentence to the ``Implementation'' paragraph of section 6, making it clear that we're working with raw annotations.

6/24
- Changed the title
- Added sentence to event-event paragraph of Section 3 clarifying that event-event properties are added to document-level graphs.
- Added a paragraph to Section 6 that tries to address the ``ontology'' question.

6/25
- Change wording in sentence in introduction that begins ``Our aim in this paper...'' to try to clarify the empirically inspired/derived question.
- Added citation for temporal duration categories.

6/28
- Added footnote for (redacted) link to annotation instructions, interface examples
- Added a paragraph to the conclusion about intended use for models + data
